HEP-BNN: A Framework for Finding Low-Latency Execution Configurations of BNNs on Heterogeneous Multiprocessor Platforms

Binarized Neural Networks (BNNs) significantly reduce the computation and memory demands with binarized weights and activations compared to full-precision NNs. Executing a layer in a BNN on different devices of a heterogeneous multiprocessor platform consisting of CPU and GPU can affect the inference performance, i.e., accuracy and latency. Usually, a heterogeneous HW platform consisting of a CPU and a GPU is available to execute the BNN workloads. However, to use the heterogeneous HW effectively, it is necessary to find an efficient strategy for BNN workload mapping. In this work, we propose a framework that generates efficient BNN layer-to-device mappings (i.e. suitable parallel configuration for each layer of the model) for execution platforms comprised of CPU and CUDA-capable GPU. We evaluate our proposed framework with two BNN architectures using two well-known datasets, Fashion-MNIST and CIFAR-10, on three hardware platforms with different characteristics. The results show that compared to running a fully-parallelized GPU implementation, our framework generates an efficient configuration up to 2x, 2.6x and 11.8x faster on our tested hardware respectively.

==> reviews.txt <==
REVIEW #1

SCORE: 2 (accept)
----- TEXT:
This paper explores device placement and kernel selection of layers of binarized neural networks (BNNs) on devices featuring a CPU and GPU. The proposed system explores each option available for each layer, and its algorithm selects the best device to run each layer of a given BNN on. The authors evaluate two datasets across two BNN models on three different devices, showing high average speedups.     

Overall, the paper is well written, and the speedups achieved are of a high quality. The area of BNNs is very relevant to AI lower power edge systems, and has seen a lot of recent interest in the literature. The proposed framework is open sourced, and its design appears to be reusable for other systems. I believe that there are some similarities conceptually with TVM Collage (PACT '22), which also looks at which backend to use for a given layer of a NN, however by focussing on the edge and BNNs, I believe that the work is still sufficiently novel. 

My main issue is that the paper makes several claims of the results being optimal. Is that true, or is the system just optimized? Reading the paper, the mapping algorithm appears to do a full search of 8 different implementations, so in a sense it could be said to be optimal. But is that a complete picture? The proposed search is layer-wise, which is reasonable, but makes the simplifying assumption that layers are independent. Systems like Ansor (OSDI '22) and Transfer-Tuning (PACT '22) also make this assumption, but there are likely to be interactions from cross-kernel communication, especially from CPU/GPU data transfer. Because of this, I feel that the phrase "optimal" is too strong a term to use, unless you did a full search including all combinations of implementations. 

Figure 5 would be clearer if either the bars were normalized to a baseline (e.g. CPU only), or had values on top of the bars.  The distinction between some bars is hard to read. 


Minor:

- In Section I it is said "Neural Networks (NN) have been applied to various practical domains in the last decade, e.g., image recognition in computer vision, prediction of chemical patterns in chemistry, and cancer detection in medical science". Could you provide some references that demonstrate this?

- In Section II-B it is said "In some cases, the implementation and time overhead of running parallel code on GPU can be greater than the sequential CPU code". Why?

===============================================

REVIEW #2

SCORE: -1 (weak reject)
----- TEXT:
This is an interesting paper about mapping BNNs to a heterogeneous computing system with a CPU and GPU. The authors argue that GPUs are slower than CPUs for certain layers of the neural network, and they propose an approach to optimally allocating layers to CPU or GPU.

For each convolution layer, the authors have seven different parallelization strategies on the GPU. It seems likely that the data layout is the same for all seven stratgies, and therefore the choice of data layout is not a factor in the optimization problem. This is in contrast to similar work from Anderson et al. (CGO 2018) that considers optimal parallel algorithm choice and data layout, but not CPU vs GPU.

There are two significant weaknesses in the paper. First, the authors do not adequately explain why the GPU is slower for some layers. It might be that the amount of parallelism in the layer is so small that the CPU can compute the computation more quickly. It might be related to communication time between CPU and GPU. Or it might be something else, such as an artifact of the implementation. In other words, it is difficult to understand the significance of the contribution, because it is difficult for the reader to understand exactly the nature of the GPU performance problem is being solved by offloading some work to the CPU.

The second major weakness of the paper is that it does not deal sufficiently with the cost of communication of data between CPU and GPU, which is likely to be large for NVidia GPUs, which has their own separate DRAM memory from the CPU. If offloading a layer from the GPU to the CPU involves transferring data from GPU memory to CPU memory, then clearly the CPU must run that layer significantly faster than the GPU to compete.

Further, the location of data is likely to significantly impact the optimization problem. If some layer is offloaded from GPU to CPU, then it becomes more attractive to also offload the layer than produces the input to the offloaded layer, and any layers that consume the output because it will reduce data movement costs. Ideally, this would be part of the algorithm that determines the optimal implementation of each layer, but it does not appear to be part of Algorithm 1 in the paper.

It is worth noting that the authors describe Algorithm 1 as finding the "optimal" configuration that achieves the lowest inference time. But it is seems difficult to understand hot it is optimal without taking into account communication time, which is likely to be large on NVidia GPUs.

Minor comments:

Early in the paper the authors make the case that BNNs are especially suited to resource-constrained systems. Therefore, we might expect that the paper will focus on the sorts of GPUs that we find in resource-constrained embedded systems, such as ARM Mali GPUs, or the Videocore IV GPU found in Raspberry Pi systems. A key feature of these embedded GPUs is that they are integrated in the same package as the CPU, so the cost of CPU-GPU communication is low. In fact, the paper focuses on big powerful NVidia GPUs with much larger CPU-GPU communication times. There is nothing wrong with choosing to work on one problem over the other, but it would be good to make this clear earlier in the paper.

On page 1 the authors write that FPGA accelerators for BNNs are still at the early stages of development, and they cite a 2016 paper to support this position. In fact, support for BNNs on FPGAs is generally good, with the highly optimized FINN  accelerator system from Xilinx.

=======================================

REVIEW #3

SCORE: 1 (weak accept)
----- TEXT:
This paper presents a framework for mapping the computations of each layer in binary neural networks onto the best computing resource (CPU and GPU) for hybrid systems. The decision is optimised for inference by profiling the costs of execution on each device.

The idea of splitting the computations at layer level and optimising the execution of each layer to meet different constraints for inference is not new, see Y Wen et al. SBAC-PAD 2020. But distributing computations across processors and applying this to binary neural networks is a strong contribution. The results are also revealing to support your approach.

More details for the reader would be appreciated on the cost of communication between the CPU and GPU. Is this considered in the cost of optimisation? The paper starts by motivating the need for GPU and CPU collaboration for embedded systems, but then the evaluation is performed on NVidia GPUs which require higher cost of communication. Also details about the implementation would be appreciated, such as loading all layers on the GPU at start and communicating only the input and output between the GPU and CPU during inference -- I assume. I would have liked to see your evaluation on an ARM Mali device where memory is shared between embedded GPU and CPU and your motivation would hold strong. Also, the cost required for performing the optimisation should not be neglected.

Figure 1 needs more details to understand the reason for this large difference. Did you send the entire network at once to the GPU, or layer by layer?

Another discussion point would be about training. How would your solution extrapolate beyond inference and help with the training task? Would you see any advantage in doing similar mapping when training a neural network at the edge?

